The Bispectrum of f(R) Cosmologies

In this paper we analyze a suite of cosmological simulations of modified gravitational action f(R) models, where cosmic acceleration is induced by a scalar field that acts as a fifth force on all forms of matter. In particular, we focus on the bispectrum of the dark matter density field on mildly non-linear scales. For models with the same initial power spectrum, the dark matter bispectrum shows significant differences for cases where the final dark matter power spectrum also differs. Given the different dependence on bias of the galaxy power spectrum and bispectrum, bispectrum measurements can close the loophole of galaxy bias hiding differences in the power spectrum. Alternatively, changes in the initial power spectrum can also hide differences. By constructing LCDM models with very similar final non-linear power spectra, we show that the differences in the bispectrum are reduced (<4%) and are comparable with differences in the imperfectly matched power spectra. These results indicate that the bispectrum depends mainly on the power spectrum and less sensitively on the gravitational signatures of the f(R) model. This weak dependence of the matter bispectrum on gravity makes it useful for breaking degeneracies associated with galaxy bias, even for models beyond general relativity.

==> plots/fig1/data_P_b256.p256.g512.gn0.z0.txt <==
0.027725 26831.322492 8299.908765
0.035379 21330.899298 5006.928811
0.045146 15705.282233 5972.435321
0.057609 13545.667134 4200.352289
0.073513 9125.460815 1210.152712
0.093807 6630.796150 795.592092
0.119704 4612.616007 154.213889
0.152750 3224.849718 197.629402
0.194918 2388.600795 68.264927
0.248728 1685.182570 88.932336
0.317392 1233.037795 59.417199
0.405012 934.980234 42.337038
0.516821 717.943125 42.068006
0.659496 560.236535 27.877791
0.841558 432.855603 21.252626
1.073881 328.870724 12.879497
1.370340 239.684940 6.221612
1.748639 163.716301 2.728542
2.231373 103.478196 1.384142
2.847372 60.265906 0.752882
3.633426 32.579329 0.367713
4.636479 16.980864 0.235367
5.916438 10.149169 0.126432


==> plots/fig1/data_P_b400.p256.g512.gn0.z0.txt <==
0.017744 29130.759966 12033.080079
0.022643 24086.866737 6012.001689
0.028893 27487.271646 16271.293031
0.036870 23790.245039 5055.992643
0.047048 16524.392565 2840.851320
0.060037 10917.855480 1183.190846
0.076610 8461.702988 771.652655
0.097760 6458.906792 345.912555
0.124748 4488.122283 141.511308
0.159186 3188.606499 136.684909
0.203131 2248.646926 31.860045
0.259208 1619.400004 26.043948
0.330765 1187.745489 18.788702
0.422077 887.345873 15.817325
0.538597 678.835061 13.864993
0.687284 522.685482 10.152273
0.877017 397.964722 8.272029
1.119129 292.938799 4.855155
1.428079 203.432170 3.043999
1.822318 130.309024 1.459055
2.325393 76.120149 0.701710
2.967347 42.194415 0.361203
3.786521 27.151099 0.137105


==> plots/fig1/ratio_P_b256_gn0b.txt <==
0.027725 0.014795 0.313913
0.035379 -0.011142 0.232111
0.045146 -0.079489 0.350054
0.057609 0.039391 0.322303
0.073513 -0.052839 0.125606
0.093807 -0.040733 0.115097
0.119704 -0.048155 0.031823
0.152750 -0.043545 0.058615
0.194918 0.013072 0.028953
0.248728 -0.000405 0.052752
0.317392 -0.005721 0.047912
0.405012 -0.005203 0.045046
0.516821 -0.019345 0.057462
0.659496 -0.030622 0.048237
0.841558 -0.051370 0.046576
1.073881 -0.074264 0.036254
1.370340 -0.109655 0.023111
1.748639 -0.169409 0.013843
2.231373 -0.251600 0.010011
2.847372 -0.347589 0.008150
3.633426 17663.243815 199.371165
4.636479 7217.124600 100.048199
5.916438 3381.257455 42.134214


==> plots/fig1/ratio_P_b400_gn0b.txt <==
0.017744 -0.148857 0.351583
0.022643 -0.208534 0.197547
0.028893 0.073291 0.635342
0.036870 0.144062 0.243140
0.047048 0.012173 0.174011
0.060037 -0.120490 0.095314
0.076610 -0.073916 0.084453
0.097760 -0.008141 0.053120
0.124748 -0.015292 0.031048
0.159186 0.005706 0.043111
0.203131 0.010411 0.014316
0.259208 0.013791 0.016304
0.330765 0.006613 0.015923
0.422077 -0.013747 0.017580
0.538597 -0.034593 0.019718
0.687284 -0.059072 0.018276
0.877017 -0.091455 0.018885
1.119129 -0.137090 0.014302
1.428079 -0.205809 0.011884
1.822318 -0.301579 0.007820
2.325393 -0.411598 0.005424
2.967347 -0.508972 0.004203
3.786521 nan nan


==> plots/fig2/ratio_halofit2_P_gn0.txt <==
0.016695 -0.010893 0.408696
0.018859 nan nan
0.021304 -0.229456 0.192307
0.024066 nan nan
0.027185 -0.138467 0.483378
0.030709 0.394457 0.929311
0.034690 0.215202 0.429360
0.039187 0.094713 0.183379
0.044267 -0.003686 0.277154
0.050005 0.085791 0.206450
0.056487 -0.123884 0.140255
0.063809 -0.094179 0.058289
0.072081 -0.015064 0.162224
0.081425 -0.042685 0.066986
0.091980 0.029858 0.097236
0.103903 0.001358 0.068404
0.117372 0.007154 0.047365
0.132587 -0.002140 0.061259
0.149774 0.025302 0.071709
0.169189 0.029332 0.042271
0.191121 0.010767 0.021077
0.215896 0.056375 0.023293
0.243882 0.030713 0.023977
0.275496 0.045844 0.019981
0.311209 0.029316 0.016823
0.351551 0.030690 0.018638
0.397122 0.012391 0.017332
0.448601 0.007193 0.020281
0.506753 -0.005038 0.021601
0.572443 -0.013461 0.020330
0.646648 -0.024478 0.020122
0.730473 -0.040848 0.018447
0.825164 -0.055233 0.018905
0.932129 -0.073081 0.020962
1.052961 -0.097601 0.017887
1.189456 -0.125194 0.013428
1.343644 -0.159668 0.013414
1.517820 -0.203439 0.011826
1.714574 -0.249780 0.009852
1.936833 -0.304679 0.007269
2.187904 -0.365041 0.006349
2.471521 -0.422155 0.005314
2.791903 -0.475249 0.005436
3.153816 -0.514679 0.004166


==> plots/fig2/ratio_halofit2_P_gn3e4.txt <==
0.016695 -0.015524 0.407349
0.018859 nan nan
0.021304 -0.223646 0.194024
0.024066 nan nan
0.027185 -0.135083 0.486537
0.030709 0.404795 0.933309
0.034690 0.224138 0.431562
0.039187 0.102829 0.183795
0.044267 0.005956 0.276559
0.050005 0.094116 0.208479
0.056487 -0.114022 0.141302
0.063809 -0.080885 0.059018
0.072081 -0.002080 0.163911
0.081425 -0.026460 0.068267
0.091980 0.047520 0.100838
0.103903 0.020112 0.068673
0.117372 0.028169 0.048105
0.132587 0.015885 0.065061
0.149774 0.041525 0.069458
0.169189 0.044573 0.043390
0.191121 0.024771 0.019334
0.215896 0.066368 0.023883
0.243882 0.038497 0.028281
0.275496 0.048970 0.021059
0.311209 0.029861 0.018433
0.351551 0.027379 0.017662
0.397122 0.003773 0.017484
0.448601 -0.005314 0.017371
0.506753 -0.018749 0.017700
0.572443 -0.031856 0.017207
0.646648 -0.040644 0.016608
0.730473 -0.060049 0.012693
0.825164 -0.076396 0.014494
0.932129 -0.098476 0.018361
1.052961 -0.130064 0.016106
1.189456 -0.163010 0.013044
1.343644 -0.205328 0.010888
1.517820 -0.257386 0.008984
1.714574 -0.309959 0.007063
1.936833 -0.368573 0.006895
2.187904 -0.431079 0.005839
2.471521 -0.488800 0.005180
2.791903 -0.541852 0.004016
3.153816 -0.582098 0.003308


==> plots/fig2/ratio_halofit2_P_gn3e5.txt <==
0.016695 -0.009127 0.409543
0.018859 nan nan
0.021304 -0.226923 0.192972
0.024066 nan nan
0.027185 -0.134954 0.485649
0.030709 0.402333 0.934246
0.034690 0.223337 0.431851
0.039187 0.103138 0.184482
0.044267 0.005946 0.278877
0.050005 0.096694 0.208806
0.056487 -0.112512 0.141964
0.063809 -0.080256 0.059425
0.072081 0.000133 0.164142
0.081425 -0.025433 0.067789
0.091980 0.049408 0.099881
0.103903 0.019998 0.068857
0.117372 0.026316 0.048435
0.132587 0.015388 0.062738
0.149774 0.040989 0.072079
0.169189 0.043405 0.042957
0.191121 0.021877 0.020964
0.215896 0.064483 0.023526
0.243882 0.035160 0.024594
0.275496 0.046728 0.020109
0.311209 0.027268 0.016821
0.351551 0.025898 0.017619
0.397122 0.004709 0.016650
0.448601 -0.001564 0.018820
0.506753 -0.014408 0.019527
0.572443 -0.024086 0.018738
0.646648 -0.034205 0.018433
0.730473 -0.051615 0.016036
0.825164 -0.067270 0.017461
0.932129 -0.087637 0.019114
1.052961 -0.115319 0.016233
1.189456 -0.145877 0.011752
1.343644 -0.185023 0.010600
1.517820 -0.233170 0.009184
1.714574 -0.284152 0.007224
1.936833 -0.343056 0.005885
2.187904 -0.406309 0.004828
2.471521 -0.465123 0.004410
2.791903 -0.519744 0.004802
3.153816 -0.561778 0.004534


==> plots/fig2/ratio_halofit2_P_gn3e6.txt <==
0.016695 -0.010359 0.408944
0.018859 nan nan
0.021304 -0.228918 0.192446
0.024066 nan nan
0.027185 -0.137551 0.483960
0.030709 0.396404 0.930595
0.034690 0.217282 0.430033
0.039187 0.096963 0.183695
0.044267 -0.001107 0.277682
0.050005 0.088902 0.207112
0.056487 -0.120653 0.140752
0.063809 -0.090208 0.058586
0.072081 -0.010377 0.162859
0.081425 -0.037331 0.067305
0.091980 0.036243 0.097979
0.103903 0.007923 0.068703
0.117372 0.014352 0.047724
0.132587 0.005281 0.061783
0.149774 0.032993 0.072165
0.169189 0.037312 0.042644
0.191121 0.018588 0.021228
0.215896 0.064326 0.023463
0.243882 0.038154 0.024149
0.275496 0.053068 0.020187
0.311209 0.036061 0.016912
0.351551 0.037016 0.018549
0.397122 0.018117 0.017272
0.448601 0.012520 0.020186
0.506753 -0.000044 0.021380
0.572443 -0.009046 0.020246
0.646648 -0.020340 0.019989
0.730473 -0.037337 0.018207
0.825164 -0.052479 0.018794
0.932129 -0.071346 0.020778
1.052961 -0.097026 0.017842
1.189456 -0.125857 0.013356
1.343644 -0.161868 0.013177
1.517820 -0.207158 0.011609
1.714574 -0.255124 0.009515
1.936833 -0.311398 0.006919
2.187904 -0.372713 0.005989
2.471521 -0.430521 0.005107
2.791903 -0.484274 0.005458
3.153816 -0.524457 0.004323


==> plots/fig2/ratio_halofit2_P_gn4e4.txt <==
0.016695 -0.015934 0.407200
0.018859 nan nan
0.021304 -0.223461 0.194088
0.024066 nan nan
0.027185 -0.135120 0.486560
0.030709 0.404876 0.933244
0.034690 0.224133 0.431519
0.039187 0.102737 0.183738
0.044267 0.005910 0.276419
0.050005 0.093863 0.208433
0.056487 -0.114195 0.141218
0.063809 -0.081014 0.059005
0.072081 -0.002317 0.163901
0.081425 -0.026645 0.068291
0.091980 0.047262 0.100895
0.103903 0.019951 0.068640
0.117372 0.028090 0.048099
0.132587 0.015731 0.065168
0.149774 0.041380 0.069267
0.169189 0.044408 0.043385
0.191121 0.024680 0.019210
0.215896 0.066194 0.023893
0.243882 0.038396 0.028527
0.275496 0.048742 0.021143
0.311209 0.029641 0.018570
0.351551 0.027109 0.017676
0.397122 0.003416 0.017570
0.448601 -0.005880 0.017316
0.506753 -0.019363 0.017603
0.572443 -0.032628 0.017114
0.646648 -0.041378 0.016452
0.730473 -0.060895 0.012551
0.825164 -0.077277 0.014150
0.932129 -0.099320 0.018135
1.052961 -0.131082 0.016003
1.189456 -0.164174 0.013066
1.343644 -0.206649 0.010951
1.517820 -0.258898 0.009018
1.714574 -0.311563 0.007092
1.936833 -0.370259 0.006834
2.187904 -0.432607 0.005814
2.471521 -0.490156 0.005166
2.791903 -0.542981 0.004052
3.153816 -0.583147 0.003275


==> plots/fig2/ratio_halofit2_P_gn4e5.txt <==
0.016695 -0.008212 0.409951
0.018859 nan nan
0.021304 -0.226121 0.193201
0.024066 nan nan
0.027185 -0.133709 0.486523
0.030709 0.405004 0.936030
0.034690 0.226100 0.432710
0.039187 0.106059 0.184862
0.044267 0.009254 0.279459
0.050005 0.100424 0.209601
0.056487 -0.108603 0.142549
0.063809 -0.075573 0.059867
0.072081 0.005135 0.164676
0.081425 -0.019889 0.068004
0.091980 0.055528 0.100727
0.103903 0.025471 0.068888
0.117372 0.031638 0.048713
0.132587 0.019800 0.063119
0.149774 0.044224 0.072122
0.169189 0.045653 0.043043
0.191121 0.022521 0.020883
0.215896 0.063708 0.023504
0.243882 0.032786 0.024661
0.275496 0.042893 0.020008
0.311209 0.022376 0.016723
0.351551 0.020210 0.017054
0.397122 -0.001773 0.016245
0.448601 -0.007961 0.018153
0.506753 -0.020758 0.018607
0.572443 -0.030421 0.017853
0.646648 -0.040028 0.017547
0.730473 -0.057255 0.014812
0.825164 -0.072807 0.016717
0.932129 -0.093651 0.018100
1.052961 -0.121969 0.015055
1.189456 -0.153100 0.010728
1.343644 -0.193461 0.009183
1.517820 -0.242649 0.007988
1.714574 -0.294855 0.006056
1.936833 -0.354867 0.005302
2.187904 -0.418959 0.004341
2.471521 -0.478184 0.003945
2.791903 -0.533209 0.003829
3.153816 -0.575798 0.003754


==> plots/fig2/ratio_halofit2_P_gn4e6.txt <==
0.016695 -0.009763 0.409188
0.018859 nan nan
0.021304 -0.228486 0.192555
0.024066 nan nan
0.027185 -0.136789 0.484386
0.030709 0.397994 0.931686
0.034690 0.219079 0.430586
0.039187 0.098866 0.183966
0.044267 0.001064 0.278181
0.050005 0.091493 0.207654
0.056487 -0.117985 0.141167
0.063809 -0.086956 0.058835
0.072081 -0.006700 0.163343
0.081425 -0.033168 0.067479
0.091980 0.041066 0.098548
0.103903 0.012608 0.068860
0.117372 0.019265 0.047998
0.132587 0.009977 0.062098
0.149774 0.037554 0.072388
0.169189 0.041660 0.042804
0.191121 0.022295 0.021233
0.215896 0.067620 0.023544
0.243882 0.040663 0.024237
0.275496 0.054920 0.020231
0.311209 0.037238 0.016917
0.351551 0.037642 0.018396
0.397122 0.018137 0.017172
0.448601 0.012332 0.019966
0.506753 -0.000518 0.021042
0.572443 -0.009790 0.019923
0.646648 -0.021084 0.019655
0.730473 -0.038396 0.017795
0.825164 -0.053843 0.018502
0.932129 -0.073282 0.020438
1.052961 -0.099694 0.017618
1.189456 -0.129239 0.013116
1.343644 -0.166213 0.012844
1.517820 -0.212412 0.011288
1.714574 -0.261437 0.009216
1.936833 -0.318662 0.006822
2.187904 -0.380634 0.005717
2.471521 -0.439040 0.004980
2.791903 -0.493134 0.005454
3.153816 -0.533960 0.004559


==> plots/fig7/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn3.e4.z0_fabian.txt <==
0.165359 0.758766 0.018577 -0.100547 0.008788
0.172769 0.759453 0.022933 -0.099486 0.010357
0.189685 0.765617 0.016876 -0.096696 0.008377
0.217347 0.774540 0.021241 -0.091104 0.010151
0.256114 0.788367 0.023992 -0.083253 0.012058
0.306691 0.800098 0.027645 -0.076489 0.013304
0.361111 0.824696 0.035339 -0.063133 0.016225
0.416216 0.850356 0.033462 -0.048752 0.015866
0.471558 0.870073 0.037892 -0.036679 0.018012
0.526979 0.877504 0.042292 -0.029636 0.019354
0.582422 0.885240 0.042515 -0.021396 0.019544
0.637837 0.880041 0.042972 -0.018758 0.018938
0.693158 0.849938 0.049538 -0.026786 0.022737
0.748258 0.809830 0.046613 -0.038083 0.022268
0.802658 0.756348 0.041557 -0.055722 0.020217
0.851825 0.718931 0.035453 -0.065969 0.017203
0.884893 0.690019 0.033461 -0.074062 0.014789
0.900268 0.680748 0.027232 -0.075403 0.012558


==> plots/fig7/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn3.e5.z0_fabian.txt <==
0.165354 0.196462 0.008186 -0.090175 0.005264
0.172762 0.194007 0.004562 -0.091401 0.003000
0.189688 0.194625 0.008635 -0.090960 0.004966
0.217352 0.194564 0.007219 -0.090059 0.004364
0.256116 0.199473 0.007766 -0.085830 0.004899
0.306693 0.200928 0.009753 -0.083654 0.005930
0.361107 0.202426 0.007366 -0.081547 0.004775
0.416218 0.204968 0.006177 -0.078369 0.004133
0.471559 0.206488 0.008793 -0.075700 0.005258
0.526982 0.204616 0.008579 -0.074684 0.004517
0.582422 0.202590 0.009043 -0.073385 0.004520
0.637834 0.201398 0.008472 -0.070982 0.005543
0.693159 0.195028 0.006580 -0.071860 0.004751
0.748260 0.189890 0.003605 -0.070636 0.003365
0.802653 0.182987 0.006381 -0.069604 0.004101
0.851827 0.176939 0.009681 -0.069573 0.007260
0.884889 0.167607 0.004478 -0.071582 0.001916
0.900269 0.169642 0.009814 -0.067666 0.006518


==> plots/fig7/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn3.e6.z0_fabian.txt <==
0.165352 0.020929 0.005188 -0.020752 0.004819
0.172761 0.017820 0.003909 -0.022968 0.003368
0.189681 0.017236 0.004221 -0.023663 0.003736
0.217350 0.018557 0.002511 -0.021910 0.002498
0.256118 0.018792 0.001776 -0.021643 0.002234
0.306691 0.015166 0.003129 -0.025074 0.002501
0.361110 0.015086 0.002203 -0.024719 0.001627
0.416215 0.017769 0.004013 -0.021872 0.003778
0.471556 0.016992 0.003521 -0.022016 0.003320
0.526980 0.016296 0.002459 -0.022255 0.002631
0.582423 0.013955 0.002977 -0.023682 0.003106
0.637835 0.015206 0.004241 -0.021541 0.004625
0.693157 0.014109 0.002731 -0.021435 0.003251
0.748259 0.016488 0.005736 -0.018026 0.005617
0.802659 0.015418 0.004619 -0.017310 0.003856
0.851820 0.020660 0.006148 -0.010864 0.005242
0.884890 0.014666 0.004604 -0.015648 0.004389
0.900275 0.017583 0.008151 -0.012076 0.007721


==> plots/fig7/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn4.e4.z0_fabian.txt <==
0.165355 0.890699 0.038839 -0.083166 0.015552
0.172768 0.883605 0.041102 -0.085847 0.016571
0.189683 0.893558 0.034686 -0.081120 0.013336
0.217346 0.902388 0.037703 -0.075830 0.015322
0.256119 0.919211 0.044518 -0.067054 0.018537
0.306692 0.944628 0.047758 -0.053688 0.019579
0.361107 0.975055 0.056125 -0.038095 0.022727
0.416217 1.005413 0.063562 -0.022075 0.027026
0.471559 1.033538 0.064493 -0.006118 0.027002
0.526981 1.050395 0.073576 0.005492 0.031052
0.582424 1.049916 0.076076 0.010371 0.031793
0.637836 1.048751 0.081295 0.016253 0.034125
0.693159 1.008675 0.079431 0.005530 0.033698
0.748254 0.953576 0.075309 -0.010585 0.032607
0.802653 0.889910 0.065127 -0.030308 0.028657
0.851823 0.834620 0.057609 -0.047183 0.024693
0.884887 0.794468 0.054214 -0.059827 0.023332
0.900271 0.783609 0.044799 -0.060015 0.018269


==> plots/fig7/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn4.e5.z0_fabian.txt <==
0.165362 0.363395 0.009482 -0.071185 0.006738
0.172771 0.362694 0.007275 -0.070903 0.005305
0.189684 0.367311 0.005398 -0.067507 0.003978
0.217351 0.374437 0.008388 -0.061802 0.006368
0.256121 0.382237 0.007868 -0.055801 0.006094
0.306688 0.393044 0.010962 -0.047110 0.007717
0.361109 0.406333 0.011685 -0.037150 0.007444
0.416219 0.419617 0.015087 -0.026167 0.010431
0.471556 0.427082 0.011636 -0.018654 0.007801
0.526979 0.431417 0.014993 -0.012242 0.009126
0.582423 0.425278 0.017757 -0.012079 0.011732
0.637835 0.425441 0.012389 -0.006764 0.007931
0.693159 0.410086 0.015855 -0.009989 0.010090
0.748256 0.382633 0.015731 -0.020373 0.010825
0.802657 0.350506 0.017543 -0.032862 0.011962
0.851827 0.328703 0.015854 -0.039145 0.010619
0.884891 0.302018 0.010933 -0.051111 0.006783
0.900269 0.300612 0.011681 -0.048169 0.006884


==> plots/fig7/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn4.e6.z0_fabian.txt <==
0.165360 0.079159 0.006148 -0.033071 0.005117
0.172774 0.075567 0.004258 -0.035425 0.003387
0.189679 0.079190 0.003603 -0.032048 0.002909
0.217347 0.081405 0.003985 -0.028999 0.003470
0.256115 0.082752 0.004861 -0.026865 0.004853
0.306696 0.084910 0.004441 -0.024003 0.003574
0.361108 0.088268 0.003400 -0.019484 0.002751
0.416216 0.091910 0.004959 -0.015230 0.004711
0.471559 0.093789 0.002868 -0.011408 0.002079
0.526979 0.091590 0.006439 -0.010735 0.005370
0.582423 0.088736 0.008143 -0.009844 0.006829
0.637837 0.086476 0.007161 -0.008887 0.006689
0.693157 0.080849 0.004682 -0.009776 0.004330
0.748256 0.076460 0.002415 -0.009359 0.001776
0.802659 0.064195 0.005900 -0.015452 0.005282
0.851826 0.058841 0.003473 -0.016601 0.002657
0.884890 0.049951 0.003054 -0.020902 0.002837
0.900266 0.055223 0.009887 -0.016245 0.008578


==> plots/fig7/equi/new_ratio_Q_equi_b400.p256.g512.gn3.e4.z0_fabian.txt <==
0.106252 0.485735 0.015944 -0.005322 0.015887
0.121080 0.559259 0.039339 0.010773 0.019377
0.137943 0.624086 0.054665 0.023083 0.036397
0.157149 0.661648 0.071167 0.013529 0.041501
0.178998 0.697441 0.042995 0.004686 0.024283
0.203866 0.750622 0.045752 0.001285 0.023182
0.232167 0.806127 0.069853 -0.000956 0.035890
0.264384 0.856242 0.073037 -0.007407 0.033973
0.301055 0.935279 0.084252 -0.000797 0.038669
0.342800 0.977839 0.080481 -0.014001 0.034692
0.390321 1.016919 0.080323 -0.022303 0.034929
0.444423 0.990061 0.082395 -0.060452 0.034251
0.506014 1.001799 0.077568 -0.078759 0.034464
0.576131 0.988588 0.062997 -0.098173 0.027776
0.655959 1.023110 0.047053 -0.099399 0.017892


==> plots/fig7/equi/new_ratio_Q_equi_b400.p256.g512.gn3.e5.z0_fabian.txt <==
0.106258 0.090749 0.018909 -0.017089 0.018553
0.121077 0.091978 0.023984 -0.035745 0.028700
0.137946 0.123480 0.017276 -0.027415 0.013013
0.157158 0.135351 0.027608 -0.037878 0.022785
0.178999 0.151518 0.012028 -0.041764 0.012884
0.203865 0.166986 0.018045 -0.048115 0.013600
0.232168 0.178802 0.005626 -0.057493 0.006513
0.264387 0.193422 0.010021 -0.063712 0.006636
0.301053 0.204057 0.013370 -0.073575 0.009475
0.342800 0.218980 0.006738 -0.080850 0.004849
0.390323 0.232027 0.010555 -0.087828 0.004631
0.444424 0.237815 0.011970 -0.100450 0.007557
0.506014 0.249815 0.014861 -0.108763 0.009665
0.576130 0.258194 0.015022 -0.117627 0.008837
0.655959 0.270189 0.010613 -0.125658 0.004649


==> plots/fig7/equi/new_ratio_Q_equi_b400.p256.g512.gn3.e6.z0_fabian.txt <==
0.106246 0.011255 0.017496 0.006514 0.023891
0.121077 0.006893 0.028772 -0.004841 0.023955
0.137947 0.009460 0.034519 -0.007739 0.032672
0.157148 0.020452 0.016610 -0.000214 0.015462
0.178999 0.016852 0.009781 -0.003929 0.008137
0.203862 0.008429 0.019973 -0.016067 0.019150
0.232168 0.013428 0.007541 -0.015424 0.008172
0.264383 0.009270 0.004483 -0.023493 0.004848
0.301056 0.013251 0.010068 -0.023873 0.010170
0.342799 0.013587 0.004062 -0.028251 0.003821
0.390324 0.016430 0.003100 -0.029953 0.002383
0.444423 0.016705 0.004716 -0.034100 0.004732
0.506013 0.017348 0.003583 -0.037914 0.003445
0.576132 0.021860 0.002552 -0.038301 0.001774
0.655959 0.021004 0.001227 -0.043810 0.000584


==> plots/fig7/equi/new_ratio_Q_equi_b400.p256.g512.gn4.e4.z0_fabian.txt <==
0.106251 0.563102 0.041250 0.029088 0.028203
0.121074 0.649311 0.028111 0.045754 0.009652
0.137946 0.728534 0.072445 0.059252 0.047355
0.157150 0.776863 0.081641 0.052683 0.046792
0.179002 0.821042 0.073654 0.042176 0.040773
0.203864 0.873048 0.057880 0.031394 0.026982
0.232170 0.937807 0.100037 0.026524 0.047083
0.264384 1.023808 0.104151 0.031324 0.044837
0.301055 1.118143 0.124713 0.037354 0.053325
0.342801 1.175636 0.126759 0.023803 0.050074
0.390322 1.228738 0.128477 0.015939 0.051170
0.444422 1.198617 0.124265 -0.026910 0.048071
0.506014 1.197865 0.111860 -0.054021 0.045778
0.576132 1.175003 0.071339 -0.078430 0.030413
0.655959 1.208549 0.049347 -0.082121 0.019477


==> plots/fig7/equi/new_ratio_Q_equi_b400.p256.g512.gn4.e5.z0_fabian.txt <==
0.106253 0.154117 0.019534 0.011840 0.018524
0.121079 0.193716 0.027173 0.017723 0.014507
0.137951 0.229271 0.026147 0.018412 0.022201
0.157149 0.268596 0.028751 0.022595 0.022568
0.178997 0.295638 0.020564 0.013400 0.016669
0.203868 0.330311 0.020517 0.010399 0.014638
0.232166 0.363402 0.027346 0.002647 0.018289
0.264383 0.402182 0.024419 -0.000720 0.015805
0.301053 0.453063 0.030219 0.002974 0.019740
0.342799 0.483890 0.020170 -0.007755 0.012122
0.390322 0.510592 0.025895 -0.017542 0.015404
0.444423 0.520752 0.032232 -0.038242 0.018791
0.506015 0.543368 0.030616 -0.049243 0.017137
0.576132 0.552048 0.031602 -0.062971 0.017127
0.655959 0.567690 0.028192 -0.071705 0.012189


==> plots/fig7/equi/new_ratio_Q_equi_b400.p256.g512.gn4.e6.z0_fabian.txt <==
0.106242 0.006656 0.017182 -0.004517 0.017000
0.121087 0.019248 0.018460 0.000384 0.020308
0.137944 0.053465 0.009840 0.023653 0.007855
0.157154 0.056442 0.028193 0.019444 0.025245
0.178995 0.040277 0.013363 -0.001589 0.014357
0.203866 0.058018 0.017449 0.005649 0.015667
0.232169 0.059609 0.009612 -0.005332 0.009432
0.264385 0.070688 0.006438 -0.008193 0.005855
0.301054 0.087906 0.006944 -0.006873 0.006811
0.342801 0.099619 0.007843 -0.012685 0.007113
0.390321 0.112723 0.004227 -0.018164 0.003192
0.444423 0.128049 0.006089 -0.023358 0.004707
0.506014 0.140082 0.006744 -0.031616 0.005391
0.576132 0.153913 0.009324 -0.037907 0.006778
0.655959 0.162137 0.008277 -0.048747 0.005516


==> plots/newFig6/ratio_P_gn0.txt <==
0.016695 -0.013754 0.000237 
0.018859 nan nan 
0.021304 -0.013694 0.000218 
0.024066 nan nan 
0.027185 -0.013536 0.000379 
0.030709 -0.013563 0.000551 
0.034690 -0.013730 0.000356 
0.039187 -0.014018 0.000303 
0.044267 -0.013709 0.000512 
0.050005 -0.013573 0.000360 
0.056487 -0.013527 0.000574 
0.063809 -0.013933 0.000504 
0.072081 -0.013884 0.000318 
0.081425 -0.013942 0.000412 
0.091980 -0.014016 0.000345 
0.103903 -0.014469 0.000494 
0.117372 -0.014995 0.000361 
0.132587 -0.014976 0.000494 
0.149774 -0.015387 0.000264 
0.169189 -0.015928 0.000453 
0.191121 -0.016662 0.000623 
0.215896 -0.017260 0.000293 
0.243882 -0.018090 0.000555 
0.275496 -0.018974 0.000379 
0.311209 -0.019859 0.000422 
0.351551 -0.020707 0.000213 
0.397122 -0.021336 0.000310 
0.448601 -0.021929 0.000336 
0.506753 -0.022799 0.000269 
0.572443 -0.023205 0.000349 
0.646648 -0.024083 0.000216 
0.730473 -0.024262 0.000366 
0.825164 -0.024357 0.000691 
0.932129 -0.024125 0.000985 
1.052961 -0.023670 0.001146 
1.189456 -0.023120 0.001273 
1.343644 -0.022197 0.000957 
1.517820 -0.020889 0.000970 
1.714574 -0.019726 0.001437 
1.936833 -0.018498 0.001687 
2.187904 -0.017399 0.001986 
2.471521 -0.016560 0.002199 
2.791903 -0.015562 0.002177 
3.153816 -0.014375 0.002434 
3.562643 -0.013453 0.002650 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig6/ratio_P_gn3e4.txt <==
0.016695 0.000570 0.001220 
0.018859 nan nan 
0.021304 -0.021311 0.000531 
0.024066 nan nan 
0.027185 -0.028978 0.001528 
0.030709 -0.033688 0.003199 
0.034690 -0.033762 0.000838 
0.039187 -0.034793 0.000983 
0.044267 -0.034213 0.002113 
0.050005 -0.031842 0.000897 
0.056487 -0.029211 0.001158 
0.063809 -0.027066 0.000757 
0.072081 -0.025236 0.000774 
0.081425 -0.022440 0.000597 
0.091980 -0.019539 0.001028 
0.103903 -0.018334 0.000634 
0.117372 -0.016750 0.000755 
0.132587 -0.014280 0.000918 
0.149774 -0.012644 0.000578 
0.169189 -0.011470 0.000694 
0.191121 -0.010903 0.000971 
0.215896 -0.009857 0.000332 
0.243882 -0.009704 0.001177 
0.275496 -0.009663 0.000874 
0.311209 -0.009855 0.001282 
0.351551 -0.010052 0.001185 
0.397122 -0.010940 0.000942 
0.448601 -0.011572 0.001112 
0.506753 -0.013084 0.000669 
0.572443 -0.014861 0.000737 
0.646648 -0.017867 0.000769 
0.730473 -0.021343 0.000853 
0.825164 -0.025710 0.000942 
0.932129 -0.031127 0.001092 
1.052961 -0.036860 0.001427 
1.189456 -0.043387 0.001338 
1.343644 -0.050887 0.001459 
1.517820 -0.058518 0.001313 
1.714574 -0.066457 0.001597 
1.936833 -0.074465 0.001601 
2.187904 -0.082280 0.001750 
2.471521 -0.088813 0.001970 
2.791903 -0.093997 0.002441 
3.153816 -0.096330 0.002288 
3.562643 -0.095194 0.002331 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig6/ratio_P_gn3e5.txt <==
0.016695 -0.015613 0.000467 
0.018859 nan nan 
0.021304 -0.016070 0.000375 
0.024066 nan nan 
0.027185 -0.017582 0.000746 
0.030709 -0.019529 0.000910 
0.034690 -0.021149 0.000593 
0.039187 -0.022984 0.000622 
0.044267 -0.024663 0.001326 
0.050005 -0.025263 0.000623 
0.056487 -0.026770 0.000978 
0.063809 -0.027962 0.000484 
0.072081 -0.028579 0.000589 
0.081425 -0.028880 0.000690 
0.091980 -0.028399 0.000851 
0.103903 -0.028141 0.000828 
0.117372 -0.028328 0.000592 
0.132587 -0.026768 0.000855 
0.149774 -0.025457 0.000531 
0.169189 -0.024908 0.000768 
0.191121 -0.025061 0.001733 
0.215896 -0.024381 0.000960 
0.243882 -0.025003 0.001722 
0.275496 -0.025248 0.001176 
0.311209 -0.025925 0.001480 
0.351551 -0.026038 0.001286 
0.397122 -0.026093 0.000903 
0.448601 -0.025899 0.000748 
0.506753 -0.026058 0.000182 
0.572443 -0.025138 0.000936 
0.646648 -0.024624 0.000899 
0.730473 -0.022570 0.000696 
0.825164 -0.020130 0.001590 
0.932129 -0.016673 0.002646 
1.052961 -0.012615 0.002522 
1.189456 -0.008757 0.002410 
1.343644 -0.004552 0.002154 
1.517820 -0.000733 0.001828 
1.714574 0.001825 0.002388 
1.936833 0.003354 0.002178 
2.187904 0.003893 0.001439 
2.471521 0.002736 0.001611 
2.791903 0.002997 0.001509 
3.153816 0.006904 0.000988 
3.562643 0.014126 0.001410 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig6/ratio_P_gn3e6.txt <==
0.016695 -0.014531 0.000265 
0.018859 nan nan 
0.021304 -0.014126 0.000242 
0.024066 nan nan 
0.027185 -0.014264 0.000503 
0.030709 -0.014659 0.000506 
0.034690 -0.015192 0.000380 
0.039187 -0.015953 0.000355 
0.044267 -0.016243 0.000593 
0.050005 -0.016531 0.000443 
0.056487 -0.017333 0.000597 
0.063809 -0.018397 0.000455 
0.072081 -0.018947 0.000265 
0.081425 -0.019665 0.000421 
0.091980 -0.020318 0.000461 
0.103903 -0.021109 0.000511 
0.117372 -0.022224 0.000433 
0.132587 -0.022319 0.000570 
0.149774 -0.022722 0.000415 
0.169189 -0.023237 0.000508 
0.191121 -0.023964 0.000746 
0.215896 -0.024152 0.000386 
0.243882 -0.024891 0.000840 
0.275496 -0.025359 0.000407 
0.311209 -0.025959 0.000747 
0.351551 -0.026169 0.000443 
0.397122 -0.026278 0.000492 
0.448601 -0.026204 0.000586 
0.506753 -0.026597 0.000279 
0.572443 -0.026027 0.000424 
0.646648 -0.026093 0.000462 
0.730473 -0.024948 0.000595 
0.825164 -0.023308 0.001084 
0.932129 -0.020866 0.001588 
1.052961 -0.017487 0.001778 
1.189456 -0.013401 0.001734 
1.343644 -0.007695 0.001396 
1.517820 -0.000599 0.001478 
1.714574 0.007367 0.001966 
1.936833 0.016690 0.002630 
2.187904 0.026811 0.003198 
2.471521 0.037388 0.003791 
2.791903 0.049105 0.004260 
3.153816 0.060261 0.004875 
3.562643 0.068491 0.005793 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig6/ratio_P_gn4e4.txt <==
0.016695 0.001047 0.001094 
0.018859 nan nan 
0.021304 -0.022288 0.000772 
0.024066 nan nan 
0.027185 -0.030722 0.001537 
0.030709 -0.035910 0.003315 
0.034690 -0.036410 0.001050 
0.039187 -0.037358 0.001699 
0.044267 -0.036813 0.001690 
0.050005 -0.034291 0.000970 
0.056487 -0.031865 0.000648 
0.063809 -0.028611 0.000750 
0.072081 -0.026426 0.001606 
0.081425 -0.022539 0.000896 
0.091980 -0.018808 0.001220 
0.103903 -0.016512 0.000843 
0.117372 -0.013335 0.000527 
0.132587 -0.009658 0.001184 
0.149774 -0.007286 0.000967 
0.169189 -0.004277 0.001028 
0.191121 -0.001774 0.000839 
0.215896 0.000715 0.001020 
0.243882 0.003083 0.001286 
0.275496 0.004966 0.001262 
0.311209 0.006932 0.001536 
0.351551 0.008304 0.001428 
0.397122 0.008988 0.001394 
0.448601 0.009592 0.001445 
0.506753 0.008991 0.001544 
0.572443 0.007540 0.001560 
0.646648 0.004832 0.001891 
0.730473 0.000715 0.001912 
0.825164 -0.004441 0.001859 
0.932129 -0.010819 0.002104 
1.052961 -0.018419 0.001986 
1.189456 -0.027271 0.001847 
1.343644 -0.037330 0.002078 
1.517820 -0.047750 0.002252 
1.714574 -0.058327 0.002526 
1.936833 -0.068483 0.002591 
2.187904 -0.077823 0.002565 
2.471521 -0.085609 0.002676 
2.791903 -0.092341 0.002508 
3.153816 -0.097542 0.001919 
3.562643 -0.099893 0.001903 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig6/ratio_P_gn4e5.txt <==
0.016695 -0.016746 0.000461 
0.018859 nan nan 
0.021304 -0.016170 0.000240 
0.024066 nan nan 
0.027185 -0.017899 0.000938 
0.030709 -0.020413 0.000640 
0.034690 -0.022696 0.000607 
0.039187 -0.025283 0.000951 
0.044267 -0.027800 0.001246 
0.050005 -0.029066 0.000716 
0.056487 -0.031855 0.000554 
0.063809 -0.033751 0.000899 
0.072081 -0.034938 0.001009 
0.081425 -0.035530 0.000798 
0.091980 -0.035251 0.001032 
0.103903 -0.035192 0.000809 
0.117372 -0.034489 0.000427 
0.132587 -0.032135 0.001208 
0.149774 -0.030483 0.000539 
0.169189 -0.028286 0.000845 
0.191121 -0.026082 0.000931 
0.215896 -0.024035 0.000689 
0.243882 -0.021267 0.000766 
0.275496 -0.019452 0.001028 
0.311209 -0.017213 0.001338 
0.351551 -0.015570 0.001129 
0.397122 -0.013807 0.000982 
0.448601 -0.012469 0.001198 
0.506753 -0.011765 0.000760 
0.572443 -0.011674 0.001001 
0.646648 -0.013017 0.001494 
0.730473 -0.015012 0.001254 
0.825164 -0.017566 0.001549 
0.932129 -0.021730 0.001850 
1.052961 -0.027291 0.002441 
1.189456 -0.033802 0.002858 
1.343644 -0.041345 0.002760 
1.517820 -0.049291 0.002949 
1.714574 -0.057373 0.003151 
1.936833 -0.065635 0.002766 
2.187904 -0.073271 0.002821 
2.471521 -0.080823 0.002867 
2.791903 -0.086919 0.002921 
3.153816 -0.091856 0.003630 
3.562643 -0.094370 0.004422 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig6/ratio_P_gn4e6.txt <==
0.016695 -0.015556 0.000313 
0.018859 nan nan 
0.021304 -0.014339 0.000283 
0.024066 nan nan 
0.027185 -0.014457 0.000508 
0.030709 -0.015089 0.000488 
0.034690 -0.016017 0.000379 
0.039187 -0.017154 0.000409 
0.044267 -0.018088 0.000708 
0.050005 -0.018809 0.000471 
0.056487 -0.020476 0.000611 
0.063809 -0.022309 0.000497 
0.072081 -0.023301 0.000363 
0.081425 -0.024893 0.000311 
0.091980 -0.026054 0.000524 
0.103903 -0.027432 0.000429 
0.117372 -0.028818 0.000309 
0.132587 -0.028932 0.000596 
0.149774 -0.029414 0.000404 
0.169189 -0.029297 0.000526 
0.191121 -0.028945 0.000375 
0.215896 -0.027784 0.000209 
0.243882 -0.025995 0.000612 
0.275496 -0.023798 0.000552 
0.311209 -0.020987 0.000658 
0.351551 -0.017197 0.000613 
0.397122 -0.012804 0.000724 
0.448601 -0.007524 0.000651 
0.506753 -0.002584 0.000338 
0.572443 0.003100 0.000748 
0.646648 0.008059 0.000974 
0.730473 0.013781 0.001059 
0.825164 0.019104 0.001139 
0.932129 0.024246 0.001614 
1.052961 0.028731 0.001797 
1.189456 0.033259 0.001679 
1.343644 0.037321 0.002167 
1.517820 0.041499 0.002416 
1.714574 0.045156 0.002698 
1.936833 0.049222 0.003203 
2.187904 0.053187 0.002817 
2.471521 0.057438 0.002294 
2.791903 0.061169 0.002134 
3.153816 0.063955 0.003111 
3.562643 0.063650 0.005835 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 
0.000000 nan nan 


==> plots/newFig8/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn3.e4.z0.txt <==
0.165359 -0.036559 0.006249 -0.013246 0.005149
0.172769 -0.035844 0.005979 -0.012526 0.005801
0.189685 -0.036282 0.006912 -0.013120 0.005711
0.217347 -0.036566 0.004727 -0.013450 0.004091
0.256114 -0.035094 0.005067 -0.012028 0.003976
0.306691 -0.036777 0.005929 -0.014466 0.004870
0.361111 -0.037346 0.003956 -0.015235 0.003176
0.416216 -0.036604 0.006341 -0.014644 0.005470
0.471558 -0.036161 0.004270 -0.014540 0.003518
0.526979 -0.039154 0.006501 -0.017926 0.005627
0.582422 -0.036069 0.007724 -0.014951 0.006604
0.637837 -0.036260 0.010585 -0.015926 0.009498
0.693158 -0.036301 0.008277 -0.015996 0.007001
0.748258 -0.033853 0.009383 -0.013396 0.008256
0.802658 -0.034061 0.008240 -0.014006 0.006386
0.851825 -0.031097 0.006108 -0.010590 0.005730
0.884893 -0.025719 0.008256 -0.004803 0.008615
0.900268 -0.028036 0.011046 -0.007576 0.011254


==> plots/newFig8/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn3.e5.z0.txt <==
0.165354 -0.070166 0.004238 -0.021924 0.004022
0.172762 -0.071848 0.005922 -0.023444 0.005100
0.189688 -0.071794 0.005774 -0.023238 0.004682
0.217352 -0.075920 0.003391 -0.027384 0.002720
0.256116 -0.074290 0.006123 -0.025917 0.005174
0.306693 -0.077135 0.006373 -0.028783 0.005301
0.361107 -0.082748 0.006916 -0.034075 0.006013
0.416218 -0.085640 0.007409 -0.037066 0.006405
0.471559 -0.089469 0.007938 -0.041337 0.006468
0.526982 -0.092004 0.008344 -0.044069 0.007423
0.582422 -0.093114 0.006571 -0.044864 0.005642
0.637834 -0.092808 0.008584 -0.044408 0.007141
0.693159 -0.091237 0.010757 -0.043386 0.009913
0.748260 -0.084228 0.007846 -0.036431 0.006913
0.802653 -0.074963 0.007711 -0.027488 0.006226
0.851827 -0.070047 0.012748 -0.022893 0.012393
0.884889 -0.065540 0.006013 -0.017039 0.004073
0.900269 -0.065617 0.008851 -0.017476 0.007505


==> plots/newFig8/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn3.e6.z0.txt <==
0.165352 -0.056370 0.003653 -0.006940 0.003432
0.172761 -0.055084 0.002147 -0.005690 0.002095
0.189681 -0.059243 0.003940 -0.009868 0.003953
0.217350 -0.059801 0.002924 -0.010506 0.002950
0.256118 -0.059039 0.003082 -0.009690 0.002958
0.306691 -0.062687 0.003782 -0.013687 0.003333
0.361110 -0.064812 0.004547 -0.016140 0.004087
0.416215 -0.064487 0.003398 -0.015538 0.002933
0.471556 -0.066669 0.004207 -0.017706 0.003940
0.526980 -0.069983 0.003158 -0.021143 0.002928
0.582423 -0.069548 0.005216 -0.020751 0.005358
0.637835 -0.068729 0.003889 -0.020028 0.003929
0.693157 -0.068751 0.003991 -0.020287 0.004560
0.748259 -0.063107 0.005823 -0.014891 0.005798
0.802659 -0.059017 0.004806 -0.010978 0.004816
0.851820 -0.054718 0.006257 -0.005923 0.006589
0.884890 -0.050836 0.004463 -0.002423 0.004059
0.900275 -0.050481 0.011425 -0.001484 0.010999


==> plots/newFig8/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn4.e4.z0.txt <==
0.165355 0.014867 0.009018 0.005891 0.006803
0.172768 0.011720 0.007685 0.003294 0.005887
0.189683 0.014781 0.006219 0.006352 0.004190
0.217346 0.014430 0.006366 0.005484 0.004951
0.256119 0.014961 0.008559 0.006016 0.006531
0.306692 0.020485 0.006048 0.011169 0.003760
0.361107 0.020954 0.005813 0.011737 0.004232
0.416217 0.023897 0.007449 0.014258 0.005788
0.471559 0.024933 0.008182 0.014838 0.006140
0.526981 0.025555 0.008838 0.015442 0.007537
0.582424 0.024984 0.007345 0.015097 0.005150
0.637836 0.026969 0.010893 0.017309 0.008878
0.693159 0.024529 0.006085 0.015948 0.004413
0.748254 0.022077 0.007059 0.014764 0.004741
0.802653 0.019142 0.004489 0.012628 0.003407
0.851823 0.012882 0.005234 0.007900 0.003422
0.884887 0.015247 0.007281 0.010871 0.005867
0.900271 0.008643 0.013714 0.004982 0.011891


==> plots/newFig8/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn4.e5.z0.txt <==
0.165362 -0.012493 0.005491 0.025048 0.005557
0.172771 -0.010504 0.004036 0.026789 0.003563
0.189684 -0.010165 0.005891 0.027375 0.004131
0.217351 -0.008653 0.006800 0.028856 0.005776
0.256121 -0.007661 0.003253 0.029956 0.002942
0.306688 -0.004509 0.003247 0.033216 0.002353
0.361109 -0.004439 0.003868 0.033101 0.003292
0.416219 -0.002259 0.007416 0.035507 0.006243
0.471556 -0.002968 0.005217 0.035100 0.004446
0.526979 -0.002287 0.006196 0.036341 0.004999
0.582423 -0.005312 0.006161 0.033693 0.005723
0.637835 -0.003221 0.004049 0.035783 0.002814
0.693159 -0.003934 0.006222 0.036596 0.005795
0.748256 -0.008910 0.007418 0.032644 0.006659
0.802657 -0.014267 0.008964 0.028728 0.007179
0.851827 -0.014960 0.008153 0.029395 0.006576
0.884891 -0.018306 0.009148 0.027192 0.008706
0.900269 -0.020023 0.006119 0.026723 0.004463


==> plots/newFig8/alpha/new_ratio_Q_k1.02_k2.04_b400.p256.g512.gn4.e6.z0.txt <==
0.165360 -0.035768 0.001916 -0.006219 0.002340
0.172774 -0.035173 0.004370 -0.005626 0.003993
0.189679 -0.034051 0.002841 -0.003390 0.002687
0.217347 -0.033426 0.003402 -0.002545 0.003573
0.256115 -0.034037 0.003975 -0.002447 0.004459
0.306696 -0.033821 0.005153 -0.001375 0.005495
0.361108 -0.032546 0.004262 0.000923 0.004163
0.416216 -0.032457 0.002047 0.001431 0.001996
0.471559 -0.033576 0.003400 0.001356 0.002890
0.526979 -0.034198 0.003761 0.002758 0.003354
0.582423 -0.038205 0.004794 0.000697 0.004617
0.637837 -0.038844 0.005533 0.001443 0.005282
0.693157 -0.043527 0.007301 -0.001460 0.007243
0.748256 -0.041249 0.002775 0.003438 0.003299
0.802659 -0.045860 0.005445 0.000111 0.005195
0.851826 -0.046349 0.004389 0.000757 0.004852
0.884890 -0.049863 0.004358 -0.000800 0.004248
0.900266 -0.045669 0.006337 0.002596 0.005559


==> plots/newFig8/equi/new_ratio_Q_equi_b400.p256.g512.gn3.e4.z0.txt <==
0.106252 -0.051797 0.017281 -0.016120 0.016665
0.121080 -0.038650 0.013003 -0.007953 0.012653
0.137943 -0.048906 0.012502 -0.019425 0.012918
0.157149 -0.046640 0.027716 -0.023250 0.027380
0.178998 -0.039936 0.009747 -0.017157 0.011635
0.203866 -0.039164 0.009579 -0.018587 0.009371
0.232167 -0.035505 0.008167 -0.015933 0.007922
0.264384 -0.034542 0.009244 -0.015337 0.008554
0.301055 -0.035449 0.006782 -0.016302 0.006153
0.342800 -0.037493 0.011279 -0.018053 0.009950
0.390321 -0.037682 0.007268 -0.016571 0.005840
0.444423 -0.040954 0.011890 -0.018385 0.010766
0.506014 -0.040726 0.005169 -0.015149 0.004572
0.576131 -0.045502 0.001790 -0.016310 0.001093
0.655959 -0.052144 0.002062 -0.016847 0.001920


==> plots/newFig8/equi/new_ratio_Q_equi_b400.p256.g512.gn3.e5.z0.txt <==
0.106258 -0.068891 0.014699 -0.017661 0.016126
0.121077 -0.083843 0.048786 -0.031524 0.055264
0.137946 -0.094466 0.023491 -0.044500 0.025574
0.157158 -0.081215 0.010813 -0.033935 0.013332
0.178999 -0.084853 0.013724 -0.037719 0.012477
0.203865 -0.085904 0.014688 -0.039092 0.015545
0.232168 -0.088118 0.014225 -0.041547 0.013343
0.264387 -0.092963 0.017880 -0.045267 0.016716
0.301053 -0.096739 0.017029 -0.048397 0.015967
0.342800 -0.098672 0.012875 -0.049890 0.011559
0.390323 -0.101018 0.009752 -0.052248 0.009054
0.444424 -0.097326 0.008540 -0.048501 0.008490
0.506014 -0.097231 0.006356 -0.048402 0.006919
0.576130 -0.094477 0.005768 -0.047164 0.005280
0.655959 -0.098491 0.008438 -0.052890 0.008296


==> plots/newFig8/equi/new_ratio_Q_equi_b400.p256.g512.gn3.e6.z0.txt <==
0.106246 -0.040759 0.017567 0.002071 0.016930
0.121077 -0.053596 0.013315 -0.011957 0.012378
0.137947 -0.061443 0.021052 -0.020103 0.021639
0.157148 -0.049595 0.016591 -0.004180 0.017315
0.178999 -0.052959 0.022702 -0.005198 0.022988
0.203862 -0.061318 0.011245 -0.014884 0.013311
0.232168 -0.064479 0.011919 -0.017124 0.010520
0.264383 -0.070685 0.002842 -0.022655 0.003815
0.301056 -0.072133 0.008071 -0.022875 0.008235
0.342799 -0.079113 0.007265 -0.029226 0.007325
0.390324 -0.076721 0.004670 -0.026253 0.004295
0.444423 -0.076877 0.007444 -0.026333 0.007115
0.506013 -0.077350 0.002462 -0.026448 0.002646
0.576132 -0.075062 0.004944 -0.024887 0.005496
0.655959 -0.078689 0.003492 -0.028980 0.003794


==> plots/newFig8/equi/new_ratio_Q_equi_b400.p256.g512.gn4.e4.z0.txt <==
0.106251 -0.012671 0.029018 0.021181 0.025432
0.121074 0.007741 0.012911 0.033429 0.011333
0.137946 0.008028 0.020798 0.029194 0.024176
0.157150 0.004911 0.011676 0.018730 0.013524
0.179002 0.014294 0.017550 0.021226 0.017013
0.203864 0.011623 0.004289 0.013496 0.003354
0.232170 0.016234 0.003128 0.012293 0.001879
0.264384 0.025869 0.008968 0.017202 0.006445
0.301055 0.032905 0.015227 0.020023 0.013006
0.342801 0.035418 0.009859 0.018858 0.007563
0.390322 0.035913 0.012314 0.017657 0.009665
0.444422 0.035595 0.010269 0.016334 0.007772
0.506014 0.028737 0.013228 0.010572 0.010760
0.576132 0.022211 0.010042 0.007035 0.007446
0.655959 0.011194 0.010706 0.002125 0.008085


==> plots/newFig8/equi/new_ratio_Q_equi_b400.p256.g512.gn4.e5.z0.txt <==
0.106253 -0.056801 0.024192 0.014497 0.025988
0.121079 -0.049280 0.014643 0.018548 0.015827
0.137951 -0.046470 0.027374 0.015747 0.030325
0.157149 -0.039616 0.014326 0.022637 0.016127
0.178997 -0.035071 0.011288 0.018771 0.012160
0.203868 -0.026429 0.008779 0.025586 0.008910
0.232166 -0.016797 0.012719 0.030069 0.012894
0.264383 -0.009112 0.007461 0.032644 0.006702
0.301053 0.001835 0.009386 0.038984 0.008742
0.342799 0.006859 0.004183 0.039700 0.003116
0.390322 0.009464 0.007470 0.038843 0.006039
0.444423 0.013337 0.007401 0.039372 0.006151
0.506015 0.017167 0.006379 0.041831 0.006071
0.576132 0.017778 0.003999 0.042096 0.003648
0.655959 0.012939 0.005125 0.040084 0.003477


==> plots/newFig8/equi/new_ratio_Q_equi_b400.p256.g512.gn4.e6.z0.txt <==
0.106242 -0.055777 0.020833 -0.001780 0.018315
0.121087 -0.063747 0.022486 -0.008752 0.025235
0.137944 -0.043048 0.020348 0.012032 0.019119
0.157154 -0.047402 0.020791 0.008977 0.021507
0.178995 -0.051487 0.013682 0.005861 0.012184
0.203866 -0.050991 0.013217 0.005888 0.012666
0.232169 -0.053410 0.015295 -0.000520 0.015173
0.264385 -0.048761 0.006642 -0.000060 0.005953
0.301054 -0.041545 0.004505 0.001716 0.003647
0.342801 -0.037841 0.007419 -0.001921 0.006861
0.390321 -0.032449 0.004537 -0.005570 0.004119
0.444423 -0.020177 0.004213 -0.003959 0.003703
0.506014 -0.011858 0.002008 -0.006264 0.002036
0.576132 -0.003652 0.005103 -0.009970 0.004864
0.655959 -0.000924 0.005281 -0.017966 0.005032

